Computational Modeling of Artistic Inspiration: A Framework for Predicting Aesthetic Preferences in Lyrical Lines Using Linguistic and Stylistic Features

Artistic inspiration remains one of the least understood aspects of the creative process. It plays a crucial role in producing works that resonate deeply with audiences, but the complexity and unpredictability of aesthetic stimuli that evoke inspiration have eluded systematic study. This work proposes a novel framework for computationally modeling artistic preferences in different individuals through key linguistic and stylistic properties, with a focus on lyrical content. In addition to the framework, we introduce \textit{EvocativeLines}, a dataset of annotated lyric lines, categorized as either "inspiring" or "not inspiring," to facilitate the evaluation of our framework across diverse preference profiles. Our computational model leverages the proposed linguistic and poetic features and applies a calibration network on top of it to accurately forecast artistic preferences among different creative individuals. Our experiments demonstrate that our framework outperforms an out-of-the-box LLaMA-3-70b, a state-of-the-art open-source language model, by nearly 18 points. Overall, this work contributes an interpretable and flexible framework that can be adapted to analyze any type of artistic preferences that are inherently subjective across a wide spectrum of skill levels.

==> prompts/banality.txt <==
"""
You are a linguist who is analyzing the poetics of a textual expression.

### Instructions:
PROMPT =
"""
Given the expression:
"{sentence}"

### Task:
* Provide a rating between 1-5 on how banal or cliche the poetic expression in the provided text is.
* A rating of 5 indicates a highly banal or cliche expression, while a rating of 1 indicates a unique or original expression.
* For instance, "echoes will linger" is a banal expression, compared to "i'll hide the answers in the sky".
* You must enclose your rating between <rating></rating> tags.
* Do not generate anything else in your output.
* Follow the format below:
<rating>3</rating>

### Response:
"""

==> prompts/hLCM.txt <==
PROMPT = 
"""
You are a linguist who is analyzing the sentence. Please provide the number of descriptive action verbs (DAVs), interpretive action verbs (IAVs), state verbs (SVs), and adjectives (ADJs) in the sentence.

### Instructions:
Given a sentence:
{sentence}

### Task:
* Output the number of descriptive action verbs (DAVs), interpretive action verbs (IAVs), state verbs (SVs), and adjectives (ADJs).
* Do not generate anything else in your output.
* Follow the format below:
<dav>number of DAVs</dav>
<iav>number of IAVs</iav>
<sv>number of SVs</sv>
<adj>number of ADJs</adj>


### Response:
"""

==> prompts/llm_classifier.txt <==
PROMPT = """
You are a linguist who studies the notion of creative inspiration in the context of lyric lines.

### Instructions:
Given the following lines that belong to a "inspiring" category:
{interesting_lines}

Given the following lines that belong to a "not inspiring" category:
{not_interesting_lines}

And given the test sentence:
{sentence}

### Task:
* Predict whether the test sentence belongs to the "interesting" or "not interesting" category.
* Predict 0 for "not inspiring" and 1 for "inspiring".
* Enclose your rating between <pred></pred> tags.
* Do not generate anything else in your output.
* By inspiring, we refer to how these lines emotionally impact an artist and stimulate new creative ideas.
* Follow the format below:
<pred>1</pred>

### Response:
"""

==> prompts/valence_clf.txt <==
PROMPT = """
"### Instructions:
You are provided with some text and your task is to classify it into one of the following emotions (each mapped to an ID):

<emotion_map>
{emotion_mapping}
</emotion_map>

<input_text>
    {text}
</input_text>

Follow these instructions when writing your response:
* Output the ID and name of the emotion from the list above that best fits the input text.
* Your response should contain only the numerical id and the name of the emotion. DONOT include anything else like the input text or the emotion map.
* Wrap the name of the predicted emotion within <emotion></emotion> tags.
* Wrap the id of the predicted emotion within <emotion_id></emotion_id> tags.
* Check very carefully before answering.
* Follow the output format as shown in the example below:
Example response:
<emotion>confusion</emotion>
<emotion_id>7</emotion_id>

### Response:
"""

==> prompts/word_energy.txt <==
PROMPT = """
You are a linguist who is analyzing the poetics of a textual expression.

### Instructions:
Given the expression:
"{sentence}"

### Task:
* Provide a rating between 1-5 on how much energy or emotional depth the concepts in the expression have.
# For instance, expressions with words like "sea", "sky", "mercy" usually tend to have higher perceived energy due to the depth in those words.
* The notion of energy also covers diction and symbolism.
* You must enclose your rating between <rating></rating> tags.
* Do not generate anything else in your output.
* Follow the format below:
<rating>3</rating>

### Response:
"""
